Combining support for hypotheses over heterogeneous studies with Bayesian Evidence Synthesis: A simulation study

Scientific claims gain credibility by replicability, especially if replication under different circumstances and varying designs yields equivalent results. Aggregating results over multiple studies is, however, not straightforward, and when the heterogeneity between studies increases, conventional methods such as (Bayesian) meta-analysis and Bayesian sequential updating become infeasible. *Bayesian Evidence Synthesis*, built upon the foundations of the Bayes factor, allows to aggregate support for conceptually similar hypotheses over studies, regardless of methodological differences. We assess the performance of Bayesian Evidence Synthesis over multiple effect and sample sizes, with a broad set of (inequality-constrained) hypotheses using Monte Carlo simulations, focusing explicitly on the complexity of the hypotheses under consideration. The simulations show that this method can evaluate complex (informative) hypotheses regardless of methodological differences between studies, and performs adequately if the set of studies considered has sufficient statistical power. Additionally, we pinpoint challenging conditions that can lead to unsatisfactory results, and provide suggestions on handling these situations. Ultimately, we show that Bayesian Evidence Synthesis is a promising tool that can be used when traditional research synthesis methods are not applicable due to insurmountable between-study heterogeneity.

==> _extensions/mikemahoney218/arxiv/_extension.yml <==
title: ArXiv Template
author: Mike Mahoney
version: 0.2.3
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
#      filters:
        # You can include here Lua filters from your extension format
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
      number-sections: true
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: article
      linenumbers: false
      doublespacing: false
      authorcols: false
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{arxiv}
        \usepackage{orcidlink}
        \usepackage{amsmath}
        \usepackage[T1]{fontenc}
      template-partials: ["partials/_authors.tex", "partials/title.tex", "partials/before-body.tex"]
      mathfont: "Latin Modern Math"
      mainfont: "Latin Modern Roman"
      format-resources:
        # Add here the resources required for the PDF rendering
        - arxiv.sty
        - orcidlink.sty
    html:
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/chicago-author-date-16th-edition


==> _extensions/mikemahoney218/tandf/_extension.yml <==
title: Taylor and Francis "Interact" Format
author: Mike Mahoney
version: 0.1.3
contributes:
  formats:
    common:
      # define below YAML configuration common to all formats
      number-sections: true
#      filters:
        # You can include here Lua filters from your extension format 
      shortcodes:
        # You can include here Lua filters defining shortcodes from your extension
        - shortcodes.lua
      knitr:
        opts_chunk:
          echo: false
    pdf:
      # define default configuration for the pdf version of your format
      documentclass: interact
      colorlinks: true
      # Content to add in header that your format is using
      header-includes: |
        \usepackage{orcidlink}
      template-partials:
        # Add here the partials your format is using
        - "partials/title.tex"
        - "partials/before-body.tex"
        - "partials/_authors.tex"
        - "partials/_affiliations.tex"
      format-resources:
        # Add here the resources required for the PDF rendering
        - interact.cls
        - orcidlink.sty
    html:
      # define default configuration for the html version of your format
      toc: true
      # Use a CSL file to style (https://www.zotero.org/styles/)
      csl: https://www.zotero.org/styles/taylor-and-francis-chicago-author-date

